Not-Quite-Transcendental Functions For Logarithmic Interpolation of Tabulated Data

From tabulated nuclear and degenerate equations of state to photon and neutrino opacities, to nuclear reaction rates: tabulated data is ubiquitous in computational astrophysics. The dynamic range that must be covered by these tables typically spans many orders of magnitude. Here we present a novel strategy for accurately and performantly interpolating tabulated data that spans these large dynamic ranges. We demonstrate the efficacy of this strategy in tabulated lookups for nuclear and terrestrial equations of state. We show that this strategy is a faster \textit{drop-in} replacement for linear interpolation of logarithmic grids.

==> figures/nqt_timings.txt <==
# NQT Timings in zone-cycles/s

## AMD Ryzen 9 5900X (8 c/16 t, GCC)
Normal: 7.4498483e4
O1 NQT: 9.032512e4
O2 NQT: 8.319405e4

## Intel Xeon Platinum 8280 (56 c, Intel)
Normal: 4.807172e5
O1 NQT: 6.879184e5
O2 NQT: 5.632536e5

## AMD EPYC 7763 (64 c/128 t, GCC)
Normal: 4.853095e5
O1 NQT: 5.589456e5
O2 NQT: 5.374358e5

## Nvidia Grace ARM (144 c, Nvidia)
Normal: 2.768522e6
O1 NQT: 3.504021e6
O2 NQT: 3.219781e6

## Nvidia RTX 3070 (laptop) (CUDA)
Normal: 4.742349e5
O1 NQT: 6.613167e5
O2 NQT: 6.214002e5

## Nvidia A100 (CUDA)
Normal: 5.534464e6
O1 NQT: 6.634368e6
O2 NQT: 6.113374e6

## Nvidia GH200 (CUDA)
Normal: 1.135425e7
O1 NQT: 1.400890e7
O2 NQT: 1.308463e7

## AMD MI250X (ROCm)
Normal: 2.730176e6
O1 NQT: 2.865760e6
O2 NQT: 2.84003e6

